MIGHTEE-HI: HI galaxy properties in the large scale structure environment at z~0.37 from a stacking experiment

We present the first measurement of HI mass of star-forming galaxies in different large scale structure environments from a blind survey at $z\sim 0.37$. In particular, we carry out a spectral line stacking analysis considering $2875$ spectra of colour-selected star-forming galaxies undetected in HI at $0.23 < z < 0.49$ in the COSMOS field, extracted from the MIGHTEE-HI Early Science datacubes, acquired with the MeerKAT radio telescope. We stack galaxies belonging to different subsamples depending on three different definitions of large scale structure environment: local galaxy overdensity, position inside the host dark matter halo (central, satellite, or isolated), and cosmic web type (field, filament, or knot). We first stack the full star-forming galaxy sample and find a robust HI detection yielding an average galaxy HI mass of $M_{\rm HI}=(8.12\pm 0.75)\times 10^9\, {\rm M}_\odot$ at $\sim 11.8\sigma$. Next, we investigate the different subsamples finding a negligible difference in $M_{\rm HI}$ as a function of the galaxy overdensity. We report an HI excess compared to the full sample in satellite galaxies ($M_{\rm HI}=(11.31\pm1.22)\times 10^9$, at $\sim 10.2 \sigma$) and in filaments ($M_{\rm HI}=(11.62\pm 0.90)\times 10^9$. Conversely, we report non-detections for the central and knot galaxies subsamples, which appear to be HI-deficient. We find the same qualitative results also when stacking in units of HI fraction ($f_{\rm HI}$). We conclude that the HI amount in star-forming galaxies at the studied redshifts correlates with the large scale structure environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
